AbPress: Flexing Partial-Order Reduction and Abstraction

Partial-order reduction (POR) and lazy abstraction with interpolants are two complementary techniques that have been successfully employed to make model checking tools for concurrent programs effective. In this work, we present AbPress - Abstraction-based Partial-order Reduction with Source-Sets - an algorithm that fuses a recently proposed and powerful dynamic POR technique based on source-sets and lazy abstraction to obtain an efficient software model checker for multi-threaded programs. It trims the inter- leaving space by taking the abstraction and source-sets into account. We amplify the effectiveness of AbPress with a novel solution that summarizes the accesses to shared variables over a collection of interleavings. We have implemented AbPress in a tool that analyzes concurrent programs using lazy abstraction, viz., Impara. Our evaluation on the effectiveness of the presented approach has been encouraging. AbPress compares favorably to existing state-of-the-art tools in the landscape.

==> fig/cover-bt.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/cover-bt.pdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2262,1779)(946,-1603)
\put(2116,-1051){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sqsubseteq$}%
}}}}
\put(1261,-1096){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Summary}%
}}}}
\put(1576,-646){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_c$}%
}}}}
\put(2701,-646){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_C$}%
}}}}
\put(2746,-1411){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Subtrree}%
}}}}
\put(1666,-286){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_1$}%
}}}}
\put(2791,-286){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_2$}%
}}}}
\put(2251,-196){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}n}%
}}}}
\end{picture}%


==> fig/covers-por.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/covers-por.pdftex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1512,2626)(438,-2588)
\put(1001,-65){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$00$}%
}}}}
\put(677,-219){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_1:x=1$}%
}}}}
\put(983,-454){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$10$}%
}}}}
\put(615,-620){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_1:x=x+1$}%
}}}}
\put(987,-876){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$20$}%
}}}}
\put(609,-1065){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_2:y = -1$}%
}}}}
\put(976,-1314){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$21$}%
}}}}
\put(555,-1522){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_2:y = y+1$}%
}}}}
\put(966,-1741){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$22$}%
}}}}
\put(653,-1929){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_1:x=y$}%
}}}}
\put(968,-2137){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$32$}%
}}}}
\put(453,-2339){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$assert(y \geq 0)$}%
}}}}
\put(958,-2573){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}False}%
}}}}
\put(1541,-931){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$11$}%
}}}}
\put(1538,-1365){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$21$}%
}}}}
\put(1629,-563){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_2:y = -1$}%
}}}}
\put(1935,-1137){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_1:x=x+1$}%
}}}}
\put(1373,-1626){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sqsupseteq$}%
}}}}
\end{picture}%


==> fig/il-space.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/il-space.pdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4683,3110)(501,-1806)
\end{picture}%


==> fig/odpor-ex.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/odpor-ex.pdftex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1746,511)(595,-725)
\put(826,-361){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}p: W x}%
}}}}
\put(1501,-361){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q_1$: R y}%
}}}}
\put(1501,-661){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q_2$: R x}%
}}}}
\put(2326,-361){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_1$: R z}%
}}}}
\put(2326,-661){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_2$: R x}%
}}}}
\end{picture}%


==> fig/summary.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/summary.pdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2030,2326)(1541,-2105)
\put(2701,-646){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_C$}%
}}}}
\put(1576,-646){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_c$}%
}}}}
\put(2476,-1186){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v$}%
}}}}
\put(3196,-1096){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z$}%
}}}}
\put(1576,-196){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(1936,-331){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_1: y =x$}%
}}}}
\put(1801, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_1$}%
}}}}
\put(2116,-826){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sqsubseteq$}%
}}}}
\put(2476,-1591){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(2161,-2041){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_2$}%
}}}}
\put(3151,-1501){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_3$}%
}}}}
\put(3556,-1231){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_3: x=-1$}%
}}}}
\put(1981,-1321){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_2: if(y ==1)$}%
}}}}
\put(2071,-1681){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t_2: x = 2$}%
}}}}
\end{picture}%


==> scatter1.txt <==
	x    y    label
  900  63.7 t
  900  8.5  f
  619  30.5 f
  51   1.8  f
  15.8 1.2  f
  0.2  0.7  f
  900  3.5  f
  900  900  f
  60.1 0.9  f
  900  63.7 f
  900  0.1  f
  0.5  0.1  f
  0.7  0.1  t
  900  603  t
  900  268  t
  0.9  35   f
  1.0  1.0  t
  0.6  0.9  t
  3.8  1.1  t
  1.2  1.3  t
  5.3  0.6  t
  842  66.9 t
  0.5  0.6  t
  26.1 13   t
  900  44.3 t
  900  148  t
  900  0.3  f
  4.5  2.9  f
  252  230 f
  0.8  0.7  f
  8.5  13.3 t
  


==> scatter2.txt <==
x y label
900 268 t
900 35.7 t
900 2.9
900 23
900 0.7
900 13
360 30.5 f
83 1.8 f
760 1.2 f
0.2 0.7 f
2.4 0.9 f
2.6 63.7 f
4.5 0.1 f
610 603 t
3.2 0.1 t
5.3 0.9 t
37 1.1 t
13 1.3  t
22 0.6 t
17 66.9 t
2.6 0.6 t
1.2 13 t
3.9 44.3 t
13 123 t
38 148 t

